A Measurement Theory of Locality

Locality is a fundamental principle used extensively in program and system optimization. It can be measured in many ways. This paper formalizes the metrics of locality into a measurement theory. The new theory includes the precise definition of locality metrics based on access frequency, reuse time, reuse distance, working set, footprint, and the cache miss ratio. It gives the formal relation between these definitions and the proofs of equivalence or non-equivalence. It provides the theoretical justification for four successful locality models in operating systems, programming languages, and computer architectures which were developed empirically.

==> unused.txt <==
\subsubsection{Easton-Fagin Recipe and Snir-Yu Limit}
\label{sec:recipe}
\label{sec:snir}


The cache fill time $\ft(c)$ is the average time it takes a program to fill an empty cache of size $c$.  Mathematically, the HOTL~\cite{Xiang+:ASPLOS13} (the High Order Theory of Locality) theory defines it as the inverse of footprint $\fp(x)$. The fill time of the footprint of time $x$ is $x$, i.e. $\ft(\fp(x) ) = x$ for all $x$ such that $\fp(x) \le m$.  Equivalently, the footprint of the fill time of cache size $c$ is $c$, i.e. $\fp(\ft(c)) = c$ for all $c \le m$.  

The fill time is the \emph{eviction time}.  After a data block in cache is no longer accessed, it will be evicted.  The time it takes from the last access to eviction is the eviction time.  Fill time $\ft(c)$ is the average eviction time of all data blocks in fully-associative LRU cache of size $c$~\cite{Hu+:USENIX16}. 

Cache fill time is intuitively related to the miss ratio in that more frequent misses would fill a cache faster.  To establish the relation precisely, we first define the \emph{inter-miss time}, which is the reciprocal of the miss ratio:  

\begin{align*}
\im(c) = 
\begin{cases}
\frac{1}{\mr(c)} & \mr(c) > 0 \\
\infty & \mr(c) = 0 \\
\end{cases}
\end{align*}

A naive idea is that the fill time is the time for $c$ misses, i.e. $\filltime(c) = c \times \im(c)$.  This view has two problems.  First, a program may access the data already in cache.  In fact, the fill time may be a period when a program traverses all the data in the cache and incurs no miss.  Second, multiple $c$ misses may happen for the same data block.  Therefore, it may take a program fewer or more than $c$ misses to access $c$ distinct data blocks.  The time from miss counting may under estimate or over estimate the actual fill time.  Is there a more accurate solution?

% useful to use the former to derive the latter.

In 1978, \citeauthor{EastonF:CACM78} published a study on the cache effect of context switching. They defined the terms ``warm-start cache", where there is no cache sharing and no context switch, and ``cold-start cache", when a program is just switched back and its earlier data in the cache have been wiped out by the previous program.  For performance analysis, they found that one does not have to simulate cold-start cache, because its performance can be computed from the performance of warm-start cache.  The new problem of cache sharing can be solved by reusing the old solution already developed for non-shared cache.  Essentially, they discovered a relation between the fill time, which starts from a cold cache,\footnote{Specifically, Easton and Fagin defined $\textit{LIFE*}_\textit{CAP}(k)$ to be the time it takes for a program to incur $k$ misses starting from an empty memory of size $\textit{CAP}$.} and the inter-miss time, which is the inverse of the miss ratio in a warm cache.  In particular, the fill time on an empty cache of size $c$ is the sum of inter-miss time for warm cache of size $i=0, \dots, c-1$:

\begin{align}\label{eq-ef}
\filltime(c) = \sum_{i=0}^{c-1} \im(i)
\end{align}

The Easton-Fagin recipe states that in a cache of size $c$, the fill time is the time for $c$ misses not in a warm-start cache but in cold-start cache.  To compute it, one can use the performance of warm-start cache of \emph{all} smaller sizes.  Interestingly, the inter-miss time of the current cache is not needed.

The Easton-Fagin recipe was a conjecture. Next we derive it using the locality theory. Assume that the cache size is $c$, and $\fp(t_c)=c$ for some integer $t_c$.\footnote{If the cache size $c$ comes in between two footprint values, $\fp(x) < c < \fp(x+1)$, we set either $t_c=x$ or $t_c=x+1$.  The rest of the proof is the same.} We first rewrite $t_c$ as a sum of 1s and then represent each 1 using the inter-miss time.  

\begin{align*}
t_c & = \sum_{i=0}^{t_c-1} 1 \\ 
    & = \sum_{i=0}^{t_c-1} \im(\fp(i)) \mr(\fp(i)) \\
    & = \sum_{i=0}^{t_c-1} \im(\fp(i)) (\fp(i+1) - \fp(i))
\end{align*}

The second step relates the fill time to the cache performance, i.e. the inter-miss time and the miss ratio.  The third step rewrites the miss ratio as a subtraction between two consecutive footprints, i.e. footprint differentiation.

The Easton-Fagin recipe is a ``coarsened" version of the fill-time formula.  The fill-time formula is based on $t_c$ fractional cache sizes: $\fp(i)$ for $i=0, \dots, t_c -1$.  The Easton-Fagin recipe is based on integer cache sizes: $0, \dots, c-1$.

To explain Easton-Fagin, we demonstrate how to reduce the summation from $t_c$ terms to $c$ terms. To simplify the demonstration, assume the $t_c$ cache sizes contain $c$ integers.  Let this subset of indices be $t'_j$ for $j=0, \dots, c$ such that $\fp(t_j) = j$.  Obviously we have $t'_0 =0$, $t'_c = c$ and $\lfloor\fp(i)\rfloor = j$ for all $i$ such that $t'_j \le i < t'_{j+1}$.  The sum becomes
%cp: fp(t'_j) = j?

% We split $[0,t_c-1]$ into $c+1$ sub-ranges using $c$ terms $t_j$ for $j=0, \dots, c-1$ where $\fp(t_j) \geqslant j$ and $\fp(t_j) < j$. Thus $\fp(t_{j+1}) - \fp(t_j) \approx 1$. Aslo, by $\im$ definition, $\im(\fp(t_{j-1}))=\im(\fp(t_{j-1}+1))=\dots=\im(\fp(t_{j}-1))= \im(\lceil \fp(t_j) \rceil)$. Thus we have:

\begin{align*}
t_c & = \sum_{i=0}^{t_c-1} \im(\fp(i)) (\fp(i+1) - \fp(i)) \\
     & \approx \sum_{i=0}^{t_c-1} \im(\lfloor \fp(i) \rfloor) (\fp(i+1) - \fp(i)) \\
     & = \sum_{j=0}^{c-1}\sum_{i=t'_j}^{t'_{j+1}-1}\im(\lfloor \fp(i) \rfloor)(\fp(i+1) - \fp(i))\\
     & = \sum_{j=0}^{c-1}\sum_{i=t'_j}^{t'_{j+1}-1}\im(j)(\fp(i+1) - \fp(i))\\
	 & = \sum_{j=0}^{c-1} \im(j) (\fp(t'_{i+1}) - \fp(t'_i)) \\
     & = \sum_{j=0}^{c-1} \im(j)
\end{align*}

\noindent which is exactly the Easton-Fagin recipe.

The Easton-Fagin sum shows that $\ft(x)$ is strictly monotone until the cache size $c$ equals to the data size $m$.  This strict monotonicity is a theoretical consequence of the concavity of the footprint.

\citet{SnirY:locality05} proved a limit theorem about locality, which states that no finite-size representation can capture locality completely.  The proof is by contradiction --- by showing that there always exist two access sequences that have the same miss ratio in any number of cache sizes but not all cache sizes.  As a result, the equivalence of locality between two traces cannot be established on just a fixed number of numbers, hence the complete locality has no finite-size representation.  We call this result the \emph{Snir-Yu limit of locality}.

% the complete locality cannot be represented by just one number or a constant size data structure.

In practice, the Easton-Fagin recipe confirms the Snir-Yu limit of locality. The recipe was a break-through and the best way at the time of their study to predict the performance of a large cache size using the measured performance of all smaller cache sizes.  The fill time in cache of size $c$, i.e. the miss time in cold-start cache, is the sum of all inter-miss times of cache sizes smaller than $c$. This agrees with Snir-Yu, because the number of inter-miss times is proportional to $c$, and the required information in Easton-Fagin is unbounded if $c$ is unbounded.

In theory, the Easton-Fagin recipe appears to defy the Snir-Yu limit.  According to HOTL, fill time is the inverse of footprint, which means that it can be used to compute the miss ratio and then inter-miss time, through footprint differentiation.  When combined with HOTL, the Easton-Fagin recipe may compute all inter-miss times iteratively from a single starting point, without any additional information.  

This seeming paradox is explained by the derivation in this section, which shows that the Easton-Fagin recipe is an approximation of the precise calculation of fill time, and the precise calculation is based on fractional cache sizes.  In theory, it requires footprint, which has an unbounded size, to supply the miss ratio of all cache sizes.  In practice, it can alternatively use direct measurement on a subset of cache sizes, as Easton and Fagin did by simulation (of integer-size caches).

The Snir-Yu limit is a logical view of locality.  The proof shows that we cannot use a subset of miss ratios to derive the full set of miss ratios in every case.  Easton-Fagin, however, shows how the miss ratios are approximately related.  It was an empirical result and now a formal conclusion derived by footprint differentiation.  The result is a constructive and statistical view of locality.  The more we know about the miss ratio in smaller cache sizes, the more accurately we can predict it in larger cache sizes.

Traditional, unshared cache is concerned with just one or a few cache sizes, e.g. powers of two.  Shared cache analysis, however, requires all-size cache metrics, because the actual amount of shared cache occupied by a program can be of any size depending on its peers.  In practice, such analysis has to assume full associativity, because set associativity is not defined for all cache sizes.  In theory, timescale locality defines fractional cache sizes, which are required for the mathematical derivation of miss ratios.  This explains the seeming disparity between real cache, which is set associative and has power-of-two sizes, and locality theory, which assumes full associativity and non-negative, including fractional, cache sizes.


\paragraph{The Easton-Fagin Recipe}
Published in 1978, the work of Easton and Fagin was among the first to model the effect of task
switching on a paged, two-level storage hierarchy~\cite{EastonF:CACM78}.  They assumed that the interference is total, that is, the
first-level storage, the physical memory, has been cleared of the memory pages of a task when the task is
switched back.  They defined the metric called \emph{cold-start} miss ratio.
In particular, they defined $\textit{LIFE*}_\textit{CAP}(k)$ to be the time it takes
for a program to incur
$k$ misses starting from an empty memory of size $\textit{CAP}$.  
Easton and Fagin found the following ``recipe'' to compute the
cold-start miss ratio using the warm-start lifetime (inter-miss time), which
is $\textit{LIFE}(\textit{CAP})=
1/\textit{MISS}(\textit{CAP})$, when the size of physical memory is $\textit{CAP}$.
% Lifetime is the interval between consecutive misses, i.e. inter-miss time.

$$ \textit{LIFE*}_\textit{CAP}(k) = \Sigma_{i=0}^{k-1}
\textit{LIFE}(\min\{i, \textit{CAP}\} ) $$

It is easy to derive the Easton-Fagin recipe using the conversion theory.
Mathematically, the fill time defined in Section~\ref{sec:ft}  is
the same as the cold-start miss ratio for infinite-size memory, i.e. $\ft(k) = \textit{LIFE*}_\infty(k)$.  To compute it for a finite $\textit{CAP}$, we need to
consider two cases depending on whehter $k$ is greater than $\textit{CAP}$.

\begin{align*}
\textit{LIFE*}_\textit{CAP}(k) = 
\begin{cases} 
\ft(k) & k\le \textit{CAP}\\
\ft(\textit{CAP}) + (k-\textit{CAP})\textit{im}(\textit{CAP}) & k > \textit{CAP} 
\end{cases}
\end{align*}

It is trivial to verify that the result is identical to the
Easton-Fagin recipe.  In the first case, the recipe is the fill time,
derived in Section~\ref{sec:ft} as $\textit{im}(i) =
\ft(i+1)-\ft(i)$.  In the second case, where $k >
\textit{CAP}$, the cache is warm after the first $\textit{CAP}$
misses.  The additional misses are incurred regularly every
$\textit{LIFE}(\textit{CAP})$ time.

The recipe is an ingenious solution to a practical problem: to compute
the cold-start miss ratio, which is difficult to simulate, from the
normal (warm-start) miss ratio, for which simulation is easy.  It is
ground breaking and pioneered the approach to compute the shared
cache performance from the exclusive cache measurement.

The paper explains the recipe intuitively but ``remarks without
proof'' that the recipe ``need not be the case, even in the LRU stack
model.''  However, they found that the ``estimate was almost always
within 10-15 percent of the directly observed average cold-start miss
ratio.''  They further quoted the analysis of \cite{ShedlerT:SIAMJC72}
as corroborating evidence.  We have shown that the conversion theory
derives the recipe mathematically.  Here we make a conjecture without
proof that the estimation error might have been reduced if the
timescale locality and fractional cache sizes had been used
(Section~\ref{sec:ft}).

\paragraph{Time to Locality Conversion by Shen et al.}
Shen was the main force behind a set of formulas in 2007 in the
paper titled ``Locality Approximation Using Time'' that convert
from the measure of time to the measure of locality.  In particular, it
predicts the
reuse distance histogram using the reuse time
histogram~\cite{Shen+:POPL07}.  The conversion was 99\% accurate and used by the open-source programming
tool SLO~\cite{BeylsD:HPCC06}.   However, the conversion has
many steps, and it is difficult to understand the reason for its
accuracy.  The authors actually admitted in the paper that their
``formula is hard to interpret intuitively.''

We can explain the Shen
formula using the conversion theory.  We first pick $p(w)$, which is ``the probability of any
given data element to appear in a time interval of length'' $w$.  Shen
and Shaw computed it with the prefixsum of suffixsum of reuse time
histogram.
\[p(w)=\sum_{i=1}^{w}\sum_{j=i+1}^{n-1}\frac{\textit{rt}(j)}{m-1}\]

\noindent $P(k,w)$ is ``the probability of having $k$ distinct data in a
$w$ long interval, which is equivalent to the probability of having $k$
heads in $m$ tosses of a coin'' with $p(w)$ probability of showing heads
each time. 
\[P(i,w) = \binom{m}{i}p(w)^i(1-p(w))^{m-i}\]

To understand this rather complex formula of $p(w)$, we can take the
difference between their consecutive values and see the direct
resemblance with $S(T)$ in Section~\ref{sec:rt2fp}, divided by
$m-1$.  
\[p(w+1)-p(w)=\sum_{i=w+2}^{n}\frac{\textit{rt}(i)}{m-1}\]

The reason for $m-1$ is to model the reuse distance.  The reuse datum
cannot be accessed inside the reuse window.  Shen's method can predict
the reuse distance histogram accurately for many applications.  The
reason is that $p(w)\approx \textit{fp}(w)/(m-1)$ and the mean is $p(w)\times
(m-1)\approx \textit{fp}(w)$.  Using the footprint, the probability $p(w)$ can
be represented equivalently by the ratio $\textit{fp}(w)/(m-1)$.

% The first drawback is $\sum_{i=1}^{w}P(i,w)\neq 1$ for $w< m$.
% The second drawback is that the formula of $p(w)$
% does not have an intuitive explanation.
% The third drawback is that they use the circular time for all elements' first accesses,
% which is unnecessary.

\paragraph{StatStack by Eklov and Hagersten}
The StatStack model was found highly accurate (98\%) for
computer-architecture evaluation~\cite{EklovH:ISPASS10} and won a best paper award a year later~\cite{Eklov+:HiPEAC11}.
StatStack estimates the average reuse distance of all the accesses with the same reuse time.
Take the trace $abbabca$ as an example,
the StatStack computes the average reuse distance in two reuse windows
of length 3:
$abba$ and $abca$, which is $(2+3)/2$. 
Formally, the set of all memory accesses with reuse time $r$ is denoted as $T(r)$.
\[ES(r) = \frac{1}{|T(r)|}\sum_{ai_i\in T(r)}\textit{rd}(ai_i)\]

Since the reuse time of an access $ai_i$ is $r$, then the reuse distance
can be calculated as
\[\textit{rd}(ai_i) = \sum_{j=1}^r  I(\textit{rt}(ai_{i-j}) > r-j)\]

Thus we obtain: 

{\setlength\arraycolsep{2pt}
\begin{eqnarray}
ES(r) &=& \frac{1}{|T(r)|}\sum_{ai_i\in T(r)}\sum_{j=1}^r  I(\textit{rt}(ai_{i-j}) > r-j)\nonumber\\
 &=&\sum_{j=1}^r\frac{1}{|T(r)|}\sum_{ai_i\in T(r)}  I(\textit{rt}(ai_{i-j}) > r-j)\nonumber
\end{eqnarray}}

% Basically, as mentioned above, the histogram locality losses the position information,
% so based on the reuse time histogram,
% it cannot precisely obtain the reuse time between a reuse time window.
% Calculating the average reuse distance of all reuse window by the first formula is impossible.

To approximate, Eklov and Hagersten use $F_j$ , which is the fraction
of all memory references with a reuse time greater than $j$.  The
formula, shown as follows, is identical to the Shen formula except for
the (constant) denominator:

\[ES(r) =\sum\limits_{j=1}^rF_j= \sum\limits_{j=1}^r\sum\limits_{i=j+1}^{n}\textit{rt}(i)\]



\subsubsection{Working Set Theory by Denning et al.}
Peter Denning and his colleagues developed the working-set theory in late 1960s.  The foundation was built on the nine properties of the working set~\cite{DenningS:CACM72}.  The deduction assumes that
``reference strings are unending,'' and they are stochastic and
stationary, i.e. the limit value exists.
Among its many inventions is the first conversion 
between the reuse time histogram and the miss
ratio curve.

\paragraph{From Reuse Time to Working Set and Miss Ratio}
The first, second and fourth property of the working set
are~\cite{DenningS:CACM72}:

\smallskip
\begin{tabular}{ll}
P1. & $1 = s(1) \le s(T) \le s(T+1) \le \min( n_R, T+1 )$ \\
P2. & $s(T+1) - s(T) = m(T)$ \\
P4. & $m(T) = 1 - F(T) = \sum_{y > r} f(y)$ \\
\end{tabular}

P1 shows the minimal and maximal $s(T)$.  P2 shows
that $s(T)$ increases by $m(T)$. 
Defined by the fourth property, the
\emph{missing-page rate $m(T)$} is ``the number of pages per
unit of time returning to the working set,'' computed as $ m(T)
= \Sigma_{y > T} f(y) $, where $f(y)$ is the intereference density.  The
density function $f(x)$ is the same as $P(rt = x) = \frac{\textit{rt}(x)}{n}$.
The
interreference density $f(x)$ is the same as RT histogram
$\textit{rt}(i)$.  

Used together, the three properties 
compute $s(T)$ using the reuse time as follows:
 \[m(T) = P(rt>T) \]
{\setlength\arraycolsep{2pt}
\begin{eqnarray}
S(T+1) &=&  \sum_{t=0}^Tm(t) = \sum_{i=1}^{\infty}\min(T,i) P(rt = i) \nonumber
\end{eqnarray}}


\subsubsection{Footprint Theory by Xiang et al.}
\label{sec:fpt}

Let the number of distinct elements in an execution window
$\textit{ai}(i\dots i+w-1)$ be the working-set size $\textit{wss}(i,w)$.  The footprint
is the average working-set size of all length $w$ windows:
\[\textit{fp}(w) = \frac{1}{n-w+1}\sum_{i=1}^{n-w+1} \textit{wss}(i,w)\]

\noindent The parameter $w$ is the timescale.  For a length-$n$ trace,
the time may start from 0 or 1.\footnote{Some, e.g. C programmers, may
  count from 0, and others, e.g. when using fingers, count from 1.
  The timescale, however, admits no such ambiguity.}  The timescale is
a length of time and ranges between 0 and $n$.

For example, let's compute $\textit{fp}(2)$ for the memory trace
$abaa$.  There are 3 windows that contain 2 accesses: $ab$,$ba$ and
$aa$.  Their working-set sizes are $2$,$2$ and $1$ respectively.  The
footprint $\textit{fp}(2)$ is their average $5/3$.

% In the following subsections, we present several methods to
% calculation the footprint.


\paragraph{From Reuse Time to Footprint}
\label{sec:rt2fp}
Xiang gave the formula to compute the footprint for any sequence of
$n$ appearances of $m$ symbols~\cite{Xiang+:PACT11}.  For a window
length $w$, the Xiang formula computes $\textit{fp}(w)$ by starting
with the data size $m$ and subtracting from it three terms.  Here we
do not attempt to explain the formula, but we point out the trace
information used in the formula.  The first subtractive term uses the
reuse time, and the last two use the first and last access time (and
hence represent the boundary cases).

\begin{equation}\label{eq-inf}
\textit{fp}(w) = m  -  \frac{\sum_{i=w+1}^{n}(i-w)\textit{rt}(i)}{n-w+1}
- \frac{\sum_{e=1}^{m}d(\textit{ft}(e)-w)}{n-w+1}
- \frac{\sum_{e=1}^{m}d(n-w+1-\textit{lt}(e)) }{n-w+1}
\end{equation}


\paragraph{The Fractional Miss}
The second property of the working set states $s(T+1) - s(T) = m(T)$,
which means that the average working set increases at each data access
by the probability of a miss~\cite{DenningS:CACM72}.  We may say that
a fraction of that access is a miss.  We can formulate
the fractional miss using the footprint.  In particular, the
miss ratio function $\textit{mr}(c)$ is computed using the footprint
as follows:

$$ \textit{mr}(c) = \textit{mr}(\textit{fp}(w)) = \textit{fp}(w+1) - \textit{fp}(w)$$ 

% In particular, the footprint is defined for all traces, while the
% working set is for infinitely long traces generated by a stochastic
% process.

In other words, \emph{the miss ratio function is the derivative
of the footprint function}.  This derivative is the fractional miss,
which we can imagine incurring every time we increase the window size
by 1.  The formula equates the average increase
of data usage, i.e. the fractional miss, with the increase of
average data usage, i.e. the footprint.


\begin{comment}
Consider as an example the sequence \texttt{abcdeffedcba}, which has
12 accesses to 6 data blocks.  Table~\ref{tbl:ding} shows three rows.
The first row give the window size $w$ from 0 to 3 and then to 11 and
beyond.  The second row gives the footprint $\textit{fp}(w)$ from 0 to
6.  These values are also cache sizes.  At each size $c$, the
converted miss ratio $\textit{mr}(c)$ is the difference between two
consecutive footprints, shown in the third row.

\begin{table}[h!]
\tbl{Conversion from timescale locality to cache locality: $w$ is the window
  length, $\textit{fp}(w)$ the footprint, $c$ the cache size, and
  $\textit{mr}(c)$ the miss ratio. It computes the average increase
of data usage, i.e. the fractional miss $\textit{mr}(c)$, using the increase of
average data usage, i.e. $\textit{fp}(w)$. \label{tbl:ding}}{
  \begin{tabular}{|c|c|c|c|c|c|c|c|}
  \multicolumn{8}{c}{ access trace: \texttt{abcdeffedcba} \smallskip } \\
  \hline
  $w$ & 0 & 1 & 2 & 3 & $\dots$ & 10 & $\ge$ 11 \\ \hline
  $c = \textit{fp}(w)$ & 0 & 1 & $\frac{21}{11}$ & $\frac{28}{10}$ & $\dots$ & $\frac{17}{3}$ & 6 \\ \hline 
  $\textit{mr}(c)$ (\%) & 100 & 91 & 89 & 76 & $\dots$ & 33 & 0 \\ \hline
\end{tabular}}
\end{table}

% \textit{fp}(4) = 32/9

For the example, the conversion is fairly accurate.  When the cache
size is 0, the miss ratio is 100\%.  When the cache size is 1 and 1.9
($\frac{21}{11}$), the miss ratio is 91\% and 89\%.  When the cache
size increases to 2.8, the miss ratio drops to 76\%.  If we compute
the miss ratio accurately, we have $\textit{mr}(0)=100\%,
\textit{mr}(1)=92\%, \textit{mr}(2)=83\%, \textit{mr}(3)=75\%$.

Frequently, the cache size resulted from
the footprint conversion is not a whole number.  In
Table~\ref{tbl:ding}, two cache sizes $c$ are $\frac{21}{11} \approx
1.9, \frac{28}{10}=2.8$. Because $\textit{mr}(c)$ is monotone, we
know that the miss ratio for $c=2$ is in between, i.e.
$\textit{mr}(1.9) \le \textit{mr}(2) \le \textit{mr}(2.8)$.
Without monotonicity, the miss ratio for $c=2$ could be anything (in
theory).  We would not be able to set a precise bound on the miss
ratio.

\paragraph{Fractional vs. Unit Miss}
The footprint conversion uses unit time and fractional miss.
It improves the method given by Xiang et al. which uses
unit miss and non-unit time~\cite{Xiang+:ASPLOS13}.
It finds $w$ such that $\textit{fp}(w)=c$.  Then it finds the increase
$\Delta w$ such that $\textit{fp}(w+\Delta w)=c+1$.  It takes
$\Delta w$ before the next miss, so the miss ratio is $\frac{1}{\Delta w}$.
Mathematically, we can express it as
$$ \textit{mr}(c) = \frac{1}{\Delta w} = \frac{1}{\textit{fp}^{-1}(c+1) - \textit{fp}^{-1}(c)} $$

This previous method can be explained intuitively, but the explanation
has several problems in practice.  First, there may not be $w$ such
that $\textit{fp}(w) = c$.  Furthermore, $\textit{fp}(w)$ is the
average, so even if we have $\textit{fp}(w) = c$, there may not be any
actual window of length $w$ whose working-set size is $c$.  More
problematic is that the appropriate window boundary may not be unique.
Consider the trace \texttt{abbc abbc ...}.  If the cache size is 2,
the two windows, ``ab'' and ``abb'', have the same footprint. The miss
ratio will differ depending on which window we use.
\end{comment}

\paragraph{Properties of Footprint Conversion}
Here are several lemmas and a theorem:

	\begin{lemma} \label{lemma-3}$\textit{fp}(0)=0$,$\textit{fp}(1)=1$,$\,\textit{fp}(n)=m$
	 \end{lemma}


	\begin{lemma} \label{lemma-4}$\sum\limits_{e=1}^m\min(\textit{ft}(e),w)=\sum\limits_{\textit{ft}(e)<w}(\textit{ft}(e)-w)+wm=wm-\sum\limits_{e=1}^md(w-\textit{ft}(e))$
	 \end{lemma}
	 
	 	\begin{lemma} \label{lemma-5}$\sum\limits_{e=1}^m\max(\textit{lt}(e),n-w+1)=\sum\limits_{n-w+1<\textit{lt}(e)}(\textit{lt}(e)-(n-w+1))+m(n-w+1)=\sum\limits_{e=1}^md(\textit{lt}(e)-(n-w+1))+m(n-w+1)$
	 \end{lemma}

	\begin{theorem} \label{thm-fp-concave}
$\textit{fp}(w) \leqslant \textit{fp}(w+1) \leqslant \textit{fp}(w) + 1$
	 \end{theorem}

\begin{proof}
It is easy to see that:
\[\textit{wss}(1,w)\leqslant \textit{wss}(1,w+1)\leqslant \textit{wss}(1,w) + 1\]
\[\textit{wss}(n-w+1,w) \leqslant \textit{wss}(n-w,w+1)\leqslant \textit{wss}(n-w+1,w) + 1\]


and for $2\leqslant i\leqslant n-w$:

\[\frac{i-1}{n-w}\textit{wss}(i,w) \leqslant \frac{i-1}{n-w}\textit{wss}(i-1,w+1)\leqslant \frac{i-1}{n-w}(\textit{wss}(i,w)+1)\]

\[\frac{n-w-i+1}{n-w}\textit{wss}(i,w) \leqslant \frac{n-w-i+1}{n-w}\textit{wss}(i,w+1)\leqslant \frac{n-w-i+1}{n-w}(\textit{wss}(i,w)+1)\]

Summing all the inequations we get:
\[\sum\limits_{i=1}^{n-w+1}\textit{wss}(i,w)\leqslant \frac{n-w+1}{n-w}\sum\limits_{i=1}^{n-w}\textit{wss}(i,w+1)\leqslant\sum\limits_{i=1}^{n-w+1}(\textit{wss}(i,w)+1)\]

The conclusion follows.
\end{proof}

Theorem \ref{thm-fp-concave} gives two inequalities.
The left establishes the monotonicity, and the right gives the upper
bound.  The two properties are good guards: the converted miss ratio
is never negative because of the monotonicity and never exceeds 100\%
because of the upper bound.  

The monotonicity was first proved by
Xiang et al.\cite{Xiang+:PACT11}  Ding proved that the footprint
function is concave when $ w \ll
n$~\cite{Xiang+:ASPLOS13}.  The concavity is vital
since it implies that its derivative, the miss ratio, is monotone.  
Frequently, the cache size resulted from
the footprint conversion is not a whole number. 
Without monotonicity, we would not be able to set a precise bound on the miss
ratio.

Intuitively, the concavity states that the chance of accessing new
data in the next access does not increase as the window size (of the
past accesses) grows.  In Section~\ref{sec:uni} (at the end
of~\ref{sec:add}), we will be able to give a trivial proof of this
concavity.


\begin{comment}
Xiang et al. showed that the footprint function is concave for $n \ggw$~\cite{Xiang+:ASPLOS13}.  When the two values are close, the
concavity does not hold.  Consider the trace $e_1e_2e_2e_3$,
$\textit{fp}(2)=5/3$,$\textit{fp}(3) = 2$ and $\textit{fp}(4)=3$.  We have
$\textit{fp}(4)-\textit{fp}(3)>\textit{fp}(3)-\textit{fp}(2)$, not the other way around as required for it
to be completely concave.
\end{comment}


